Correlation analysis between several observables of OJ 287 radio jet

We collected the archival data of blazar OJ~287 from heterogeneous very long baseline interferometry (VLBI) monitoring programs at 2.3 GHz, 8.6 GHz, 15 GHz and 43 GHz. The data reduction and observable extraction of those multi-band multi-epoch observations are batch-processed consistently with our automated pipeline. We present the multivariate correlation analysis on the observables at each band. We employ the cross-correlation function to search the correlations and the Monte Carlo (MC) technique to verify the certainty of correlations. Several correlations are found. The foremost findings are the correlations between the core flux density and the jet position angles on different scales, which validated the plausible predictions of the jet with precession characteristics. Meanwhile, there is a variation in the offset between the core EVPA and the inner-jet position angle over time at 15~GHz and 43~GHz.

==> supporting table/addk.txt <==
1996.049    15 GHz     2.131    0.107    0.55    0.40    85.5    0.1     15       0.2
1996.402    15 GHz     1.289    0.064    0.49    0.40    79.8    0.1     25       0.3
1996.473    15 GHz     1.198    0.060    0.52    0.41    75.2    0.3     -20.1    
1996.568    15 GHz     1.075    0.054    0.47    0.41    72.3    0.1     -16.1    0.6
1996.738    15 GHz     1.531    0.077    0.44    0.41    67.3    0.1     -52.9    0.4
1996.929    15 GHz     1.311    0.066    0.45    0.40    64.3    0.1     50.2     0.9
1997.107    15 GHz     1.105    0.055    0.45    0.40    70.6    0.1     52.9     1.1
1997.860    15 GHz     1.667    0.083    0.43    0.40    69.9    0.1     -78.4    0.4
1997.932    15 GHz     1.389    0.069    0.43    0.40    77.4    0.1     -30      0.6
1998.003    15 GHz     1.577    0.079    0.43    0.40    68      0.1     -28.1    0.6
1998.005    15 GHz     1.527    0.076    0.44    0.41    66.7     0.1    -35.6    0.3
1998.049    15 GHz     1.363    0.068    0.43    0.40    65.2     0.1    -27.7    0.5
1998.318    15 GHz     2.211    0.111    0.47    0.40    59.8     0.1    -9.8     0.1
1998.405    15 GHz     2.021    0.101    0.47    0.40    59.2     0.1    18.1     0.5
1998.814    15 GHz     1.384    0.069    0.58    0.41    64.7     0.1    -15.3    0.5
1999.016    15 GHz     1.579    0.079    0.45    0.40    66.8     0.1    1.6      3.1
1999.104    15 GHz     2.016    0.101    0.53    0.41    64.1     0.1    51.6     0.4
1999.559    15 GHz     1.195    0.060    0.42    0.41                    10.9     0.4
1999.789    15 GHz     1.011    0.051    0.52    0.41    67.3     0.1    2.4      0.4
1999.975    15 GHz     1.315    0.066    0.56    0.40    67       0.1    -23.8    0.2
1999.997    15 GHz     1.807    0.090    0.64    0.41    59       0.1    -22.2    0.1
2000.265    15 GHz     1.336    0.067    0.56    0.40    62.1     0.1    -46.6    0.5
2000.486    15 GHz     1.018    0.051    0.46    0.40    66.3     0.1    -35.3    4.4
2000.492    15 GHz     1.081    0.054    0.45    0.40    67.5     0.1    -30.4    6.3
2000.648    15 GHz     1.194    0.060    0.47    0.41    81.6     0.1    -44.8    1.9
2000.768    15 GHz     1.311    0.066    0.49    0.40    68.9     0.1    -4       2.1
2000.792    15 GHz     1.523    0.076    0.48    0.40    67.2     0.1    -1.4     2.3
2001.493    15 GHz     1.690    0.085    0.40    0.37                    32.9     0.4
2001.677    15 GHz     2.443    0.122    0.41    0.40    61.2     0.2    -13.4    3.9
2001.805    15 GHz     2.633    0.132    0.54    0.40    59.8     0.1    1.7      2
2001.836    15 GHz     2.033    0.102    0.41    0.40    74       0.2    2.7      2.3
2002.016    15 GHz     2.170    0.108    0.44    0.40    58.4     0.1    -7.4     0.1
2002.485    15 GHz     2.858    0.143    0.42    0.41    65.5     0.1    -42.8    0.5
2002.501    15 GHz     2.946    0.147    0.44    0.40    55.9     0.1    73.2     0.4
2002.545    15 GHz     3.143    0.157    0.42    0.40    54.4     0.1    85.4     0.9
2002.660    15 GHz     2.915    0.146    0.42    0.40    63.3     0.1    65.8     0.9
2002.718    15 GHz     3.349    0.167    0.42    0.40    60.9     0.1    45.3     1.9
2002.770    15 GHz     3.529    0.176    0.41    0.40    58.9     0.2    21.7     0.5
2002.871    15 GHz     3.262    0.163    0.42    0.40    56.8     0.1    18.5     0.2
2003.033    15 GHz     2.030    0.101    0.42    0.40    56.1     0.1    -53.3    6.5
2003.353    15 GHz     2.959    0.148    0.41    0.40    78.9     0.1    -39.6    0.1
2003.397    15 GHz     2.255    0.113    0.42    0.40    63.8     0.1    -40.2    0.2
2003.655    15 GHz     2.025    0.101    0.43    0.41    87.2     0.1    -44      0.2
2004.249    15 GHz     4.268    0.213    0.46    0.40    55.6     0.1    12.1     0.1
2004.604    15 GHz     3.888    0.194    0.43    0.40    48.4     0.1    -35      0.2
2004.918    15 GHz     2.237    0.112    0.42    0.40    35.6     0.1    -41.1    0.1
2005.121    15 GHz     2.250    0.113    0.42    0.40    42.8     0.1    -42.7    0.1
2005.195    15 GHz     1.920    0.096    0.44    0.40    44.2     0.1    -40.4    0.1
2005.364    15 GHz     1.892    0.095    0.42    0.40    42.4     0.1    -31.2    0.3
2005.378    15 GHz     1.812    0.091    0.43    0.40    46.2     0.1    -42.1    0.3
2005.384    15 GHz     2.012    0.101    0.42    0.41    51.3     0.1    -42.2    0.2
2005.419    15 GHz     2.078    0.104    0.41    0.41                    -37.1    0.1
2005.532    15 GHz     2.984    0.149    0.41    0.41                    -45.8    0.1
2005.658    15 GHz     3.265    0.163    0.41    0.41                    -53.3    0.1
2005.868    15 GHz     3.379    0.169    0.42    0.40    47.7     0.1    -23.1    0.1
2006.321    15 GHz     4.681    0.234    0.42    0.41    57.2     0.1      0.5    0.1
2006.359    15 GHz     4.310    0.215    0.45    0.40    43.7     0.1    -32.5    0.2
2006.721    15 GHz     2.794    0.140    0.45    0.41    54.7     0.1      4.7    0.1
2006.929    15 GHz     2.798    0.140    0.44    0.40    57.2     0.1     16.2    0.1
2007.014    15 GHz     2.516    0.126    0.43    0.40    62.1     0.1    -0.2     0.1
2007.164    15 GHz     1.894    0.095    0.43    0.40    60.1     0.1    -16      0.1
2007.293    15 GHz     1.445    0.072    0.47    0.40    49.6     0.1    -11      0.1
2007.438    15 GHz     1.109    0.055    0.40    0.40                    -7.6     0.2
2007.679    15 GHz     1.751    0.088    0.45    0.40    47.4     0.1    -20.7    0.1
2008.030    15 GHz     2.453    0.123    0.42    0.40    51.7     0.2    -16.8    0.2
2008.331    15 GHz     2.815    0.141    0.42    0.40    40.6     0.1    -27.3    0.1
2008.508    15 GHz     3.087    0.154    0.42    0.40    43.6     0.2    -13.1    0.3
2008.541    15 GHz     3.059    0.153    0.42    0.40    41.4     0.1    -3       0.1
2008.596    15 GHz     3.005    0.150    0.42    0.40    43.6     0.1    1.1      0.2
2008.697    15 GHz     2.851    0.143    0.43    0.41    28       0.1    0.4      1
2008.883    15 GHz     2.576    0.129    0.43    0.41    37.1     0.1    -23      0.1
2009.044    15 GHz     3.362    0.168    0.41    0.40    33.9     0.2    -67.8    1.1
2009.096    15 GHz     3.889    0.194    0.42    0.41                    -45.2    0.3
2009.118    15 GHz     3.960    0.198    0.41    0.40    28.2     0.4    -15.7    0.6
2009.227    15 GHz     4.473    0.224    0.41    0.41                    -13.2    0.1
2009.403    15 GHz     4.272    0.214    0.42    0.41    -10.5    0.1    -24.6    0.1
2009.630    15 GHz     5.775    0.289    0.42    0.40    -13.6    0.1    -24.8    0.1
2009.814    15 GHz     6.548    0.327    0.42    0.40    -16.7    0.1    -11.7    0.1
2010.392    15 GHz     4.261    0.213    0.44    0.41    -54.8    0.1    -44.7    0.1
2010.518    15 GHz     4.473    0.224    0.44    0.41    -58.7    0.1    -40.1    0.1
2010.655    15 GHz     2.910    0.146    0.52    0.42    -60      0.1    -22.7    0.1
2010.795    15 GHz     4.758    0.238    0.45    0.41    -61.6    0.1    -42.2    0.1
2011.156    15 GHz     6.373    0.319    0.51    0.42    -80.4    0.1    -34.2    0.1
2011.649    15 GHz     5.386    0.269    0.49    0.42    -62.4    0.1    -54.4    0.1
2011.740    15 GHz     4.029    0.201    0.49    0.42    -64.3    0.1    -43.5    0.1
2011.907    15 GHz     5.664    0.283    0.47    0.41    -58.8    0.1    -42      0.1
2011.992    15 GHz     5.304    0.265    0.50    0.41    -61.6    0.1    -46.7    0.1
2012.393    15 GHz     5.581    0.279    0.56    0.42    -48.8    0.1    -38.7    0.1
2012.779    15 GHz     3.558    0.178    0.62    0.42    -51.9    0.1    -53.3    0.1
2012.861    15 GHz     4.085    0.204    0.64    0.41    -54      0.1    -45.6    0.1
2012.874    15 GHz     3.411    0.171    0.66    0.42    -52.1    0.1    -48.5    0.1
2013.340    15 GHz     4.271    0.214    0.47    0.40    -74.9    0.1    -46.2    0.2
2014.027    15 GHz     2.028    0.101    0.47    0.40    -49.3    0.1    -13      0.4
2014.104    15 GHz     1.566    0.078    0.41    0.39    -38      0.2    -70.8    2.2
2014.337    15 GHz     3.523    0.176    0.45    0.40    -61.7    0.1    -22.6    0.4
2014.493    15 GHz     5.671    0.284    0.46    0.41                    -10.8    0.1
2014.655    15 GHz     3.699    0.185    0.42    0.40                    -32.1    1.4
2014.666    15 GHz     4.154    0.208    0.44    0.41    -61.6    0.1    -22.8    0.1
2014.879    15 GHz     4.065    0.203    0.43    0.40    -55.7    0.1    -36.7    0.1
2014.953    15 GHz     4.789    0.239    0.44    0.40    -67.1    0.1    -40.7    0.2
2015.137    15 GHz     6.248    0.312    0.43    0.40    -59.2    0.1    84.3     3.4
2015.460    15 GHz     3.253    0.163    0.60    0.41    -51.9    0.1    -4.9     1.7
2015.548    15 GHz     1.635    0.082    0.39    0.38        0           -32.1    0.3
2016.041    15 GHz     2.758    0.138    0.44    0.41    -63.5    0.1    -65.8    0.4
2016.456    15 GHz     4.895    0.245    0.43    0.40    -63.8    0.1    -60.5    0.1
2016.735    15 GHz     6.766    0.338    0.43    0.40    -77.9    0.1    49.4     0.4
2016.863    15 GHz     6.425    0.321    0.42    0.40    -70.8    0.1    15.3     0.1
2017.074    15 GHz     7.744    0.387    0.42    0.40    -72.6    0.1    -20.9    0.4
2017.189    15 GHz     8.432    0.422    0.44    0.40    -69.2    0.1    -61.2    0.1
2017.304    15 GHz     7.445    0.372    0.45    0.40    -65.8    0.1    -81.4    0.5
2018.304    15 GHz     6.773    0.339    0.49    0.41    -70.2    0.1    -52.6    0.1
2018.411    15 GHz     6.163    0.308    0.49    0.41    -68.2    0.1    -45.5    0.1
2018.515    15 GHz     6.509    0.325    0.51    0.42    -60.3    0.1    -58.4    0.2
2018.762    15 GHz     6.166    0.308    0.46    0.41    -49.2    0.1    -37.1    0.4
2018.956    15 GHz     6.412    0.321    0.48    0.41    -49.4    0.1    -40.4    0.2
2019.285    15 GHz     5.678    0.284    0.59    0.41    -48.6    0.1    -47.9    0.1
2019.490    15 GHz     5.221    0.261    0.49    0.40    -51.4    0.1    -49.9    0.1
2019.619    15 GHz     4.439    0.222    0.60    0.41    -57      0.1    -71.6    0.2
2019.868    15 GHz     3.250    0.163    0.45    0.40    -53      0.1    -35      0.1
2019.953    15 GHz     3.376    0.169    0.43    0.40    -54.3    0.1    -25.4    0.2
2020.008    15 GHz     2.798    0.140    0.39    0.38                    -33.1    0.2
2020.158    15 GHz     4.240    0.212    0.40    0.39                     -84.4   0.2
2020.232    15 GHz     5.428    0.271    0.41    0.40    -71.1    0.3    -75.1    0.1
2020.331    15 GHz     4.207    0.210    0.40    0.39                    29.3     0.3
2020.388    15 GHz     5.452    0.273    0.44    0.40    -67.5    0.1    85       0.5
2020.407    15 GHz     5.701    0.285    0.44    0.40    -65.1    0.1    41.1     0.4
2020.451    15 GHz     4.650    0.233    0.44    0.40    -67      0.1    -47.8    1.6


==> supporting table/addq.txt <==
2007.447    43 GHz     1.037    0.052    0.24    0.21    -15.4    0.6    30.9     3.7
2007.526    43 GHz     0.968    0.048    0.23    0.21    -0.9     0.6    -51.9    
2007.595    43 GHz     0.793    0.040    0.23    0.21    3.4      0.2    -15.1    2.7
2007.660    43 GHz     1.312    0.066    0.25    0.21    -10.1    0.2    -28.9    0.6
2007.742    43 GHz     1.512    0.076    0.21    0.20    -8.3     0.9    -31.8    0.5
2007.833    43 GHz     1.921    0.096    0.22    0.20    -20.8    0.3    -45      0.3
2008.044    43 GHz     2.201    0.110    0.28    0.20    -19.2    0.1    -19.9    0.7
2008.511    43 GHz     2.446    0.122    0.25    0.21    -21.3    0.1    -25.3    1.3
2008.620    43 GHz     2.406    0.120    0.23    0.21    2.4      0.2    1        1.6
2008.691    43 GHz     2.209    0.110    0.25    0.21    -26.5    0.2    -16.1    0.8
2008.874    43 GHz     3.676    0.184    0.34    0.21    -12.6    0.1    -23.2    0.2
2008.970    43 GHz     1.734    0.087    0.24    0.20    -9.1     0.2    -46      0.4
2009.063    43 GHz     5.701    0.285    0.27    0.20    -13.8    0.1    -33.8    0.3
2009.142    43 GHz     5.014    0.251    0.26    0.21    -14.2    0.1    -33.1    0.2
2009.247    43 GHz     5.500    0.275    0.26    0.21    -13.6    0.1    7.8      0.3
2009.408    43 GHz     4.064    0.203    0.27    0.21    -18.4    0.1    -44.5    0.1
2009.468    43 GHz     1.227    0.061    0.20    0.20                    -65.2    0.2
2009.707    43 GHz     2.027    0.101    0.21    0.20                    -45      0.4
2009.784    43 GHz     5.688    0.284    0.44    0.20    -17.1    0.1    -18.1    0.1
2009.814    43 GHz     2.156    0.108    0.21    0.20                    -56.9    0.1
2009.907    43 GHz     2.673    0.134    0.21    0.20    -13.4    0.6    0.9      1.1
2010.025    43 GHz     4.183    0.209    0.38    0.20    -25.6    0.1    -24.4    0.1
2010.110    43 GHz     1.943    0.097    0.40    0.20    -24.5    0.1    1        0.3
2010.175    43 GHz     2.844    0.142    0.42    0.20    -24.3    0.1    -8.7     0.1
2010.378    43 GHz     1.198    0.060    0.22    0.20    -43.6    0.3    -49.1    3.4
2010.449    43 GHz     1.973    0.099    0.38    0.20    -37.6    0.1    -24      0.3
2010.636    43 GHz     2.304    0.115    0.39    0.20    -46.4    0.1    -39.5    1.1
2010.712    43 GHz     4.485    0.224    0.29    0.21    -45.1    0.1    -48.8    0.3
2010.833    43 GHz     2.752    0.138    0.21    0.21                    -41.4    0.1
2010.847    43 GHz     2.855    0.143    0.22    0.20    -48.8    0.2    -32.4    0.1
2010.863    43 GHz     2.328    0.116    0.20    0.20                    -25.6    0.2
2010.923    43 GHz     2.261    0.113    0.21    0.20    -51.8    0.2    -54.6    0.2
2011.003    43 GHz     3.530    0.176    0.27    0.20    -41.7    0.2    -24.6    0.2
2011.093    43 GHz     2.897    0.145    0.25    0.20    -27.8    0.1    -9.3     0.2
2011.301    43 GHz     3.135    0.157    0.37    0.20    -24.9    0.1    -7       0.1
2011.444    43 GHz     1.817    0.091    0.22    0.20    -42.8    0.2    -29.2    0.2
2011.551    43 GHz     0.955    0.048    0.21    0.19    -64.6    0.3    -33.2    0.2
2011.641    43 GHz     1.928    0.096    0.22    0.20    -39.3    0.2    -62      0.7
2011.707    43 GHz     1.932    0.097    0.22    0.20    -36.2    0.1    -44.5    0.2
2011.718    43 GHz     3.048    0.152    0.22    0.20    -44.2    0.2    -41.1    0.2
2011.729    43 GHz     1.842    0.092    0.20    0.20                    -34      0.4
2011.742    43 GHz     3.661    0.183    0.32    0.20    -35      0.1    -30.1    0.2
2011.789    43 GHz     2.943    0.147    0.22    0.20    -35.7    0.2    -51.4    0.2
2011.918    43 GHz     2.366    0.118    0.21    0.20    -48.9    0.2    -20.5    0.2
2012.071    43 GHz     2.545    0.127    0.23    0.20    -40.2    0.1    -33.7    0.2
2012.175    43 GHz     2.745    0.137    0.30    0.20    -29.4    0.1    -37.1    0.1
2012.251    43 GHz     2.515    0.126    0.22    0.20    -45.4    0.2    -24.1    0.1
2012.399    43 GHz     2.238    0.112    0.20    0.20                    -43.6    0.3
2012.505    43 GHz     2.186    0.109    0.21    0.20    -52.3    0.4    -49.4    0.5
2012.615    43 GHz     1.649    0.082    0.20    0.20                    -29.6    0.5
2012.822    43 GHz     3.720    0.186    0.32    0.21    -42.1    0.1    -43.5    0.4
2012.970    43 GHz     0.926    0.046    0.26    0.20    -38.9    0.1    -30.8    0.4
2013.038    43 GHz     3.154    0.158    0.24    0.20    -36.6    0.1    -1.4     0.4
2013.153    43 GHz     4.509    0.225    0.25    0.21    -47.3    0.1    -43      0.7
2013.288    43 GHz     3.981    0.199    0.35    0.21    -42.7    0.1    -53.7    0.3
2013.408    43 GHz     1.765    0.088    0.21    0.20    -55.5    0.3    -72      0.7
2013.493    43 GHz     3.867    0.193    0.28    0.20    -43.6    0.1    -49.8    0.2
2013.570    43 GHz     2.454    0.123    0.21    0.20    -68.6    0.4    -71.9    0.6
2013.649    43 GHz     2.098    0.105    0.21    0.20    -43.2    0.7    -48.5    0.2
2013.879    43 GHz     5.409    0.270    0.34    0.21    -36.3    0.1    -25.3    0.1
2013.956    43 GHz     1.030    0.052    0.21    0.20    -50.6    0.1    -25.7    0.2
2014.049    43 GHz     0.960    0.048    0.20    0.20                    -24.8    0.2
2014.148    43 GHz     1.206    0.060    0.20    0.19                    -23.1    0.4
2014.334    43 GHz     5.210    0.261    0.23    0.21    -46.3    0.1    -15.8    0.1
2014.466    43 GHz     7.441    0.372    0.23    0.22    -43      0.7    -2.6     0.1
2014.570    43 GHz     3.543    0.177    0.29    0.21    -16      0.1    -17.5    0.1
2014.726    43 GHz     3.699    0.185    0.34    0.20    -26.2    0.1    -18.9    1.4
2014.871    43 GHz     3.639    0.182    0.31    0.21    -41.9    0.1    1.4      0.1
2014.926    43 GHz     3.748    0.187    0.31    0.21    -38.2    0.1    -8.2     0.6
2014.992    43 GHz     4.549    0.227    0.30    0.20    -35.3    0.1    -19.8    0.2
2015.121    43 GHz     6.624    0.331    0.30    0.21    -41      0.1    59.5     0.2
2015.274    43 GHz     4.714    0.236    0.33    0.21    -44.4    0.1    -49.5    0.1
2015.356    43 GHz     1.090    0.055    0.20    0.19    -24.2    0.1    -54.3    0.6
2015.436    43 GHz     1.443    0.072    0.22    0.20    -45.3    0.1    -52.8    0.5
2015.499    43 GHz     1.369    0.068    0.23    0.20    -29.2    0.1    -36.6    0.5
2015.581    43 GHz     3.444    0.172    0.27    0.20    -35.8    0.1    -29.1    2.5
2015.723    43 GHz     1.512    0.076    0.24    0.21    -41.8    0.1    -60.2    0.3
2015.926    43 GHz     1.714    0.086    0.20    0.19                    -74.7    0.1
2016.000    43 GHz     1.750    0.088    0.20    0.19                    -75      0.4
2016.082    43 GHz     1.682    0.084    0.20    0.20                    -57      0.2
2016.210    43 GHz     4.322    0.216    0.23    0.20    -67.1    0.1    73.1     0.2
2016.306    43 GHz     4.104    0.205    0.21    0.21    -55.9    0.2    -12.4    0.1
2016.440    43 GHz     4.280    0.214    0.24    0.20    -44      0.1    -45.9    0.2
2016.505    43 GHz     6.171    0.309    0.23    0.21    -53.3    0.1    -37      0.4
2016.579    43 GHz     8.323    0.416    0.21    0.20    -79.3    0.1    -0.1     0.6
2016.678    43 GHz     9.288    0.464    0.22    0.21    -42.4    0.2    22.4     0.2
2016.762    43 GHz     5.259    0.263    0.24    0.21    -43.5    0.1    18.2     0.2
2016.809    43 GHz     5.308    0.265    0.23    0.21    -34.9    0.1    15.5     0.2
2016.975    43 GHz     7.783    0.389    0.30    0.21    -42.6    0.1    -21.3    0.2
2017.211    43 GHz     7.106    0.355    0.29    0.21    -50.6    0.1    -53.6    0.1
2017.288    43 GHz     6.398    0.320    0.30    0.20    -50.7    0.1    -54      0.2
2017.362    43 GHz     2.768    0.138    0.22    0.20    -60      0.2    -34.4    0.2
2017.433    43 GHz     3.116    0.156    0.21    0.20    -45.9    0.3    -68.4    0.1
2017.501    43 GHz     2.506    0.125    0.21    0.20    -25.9    0.4    -57.9    0.1
2017.674    43 GHz     1.446    0.072    0.22    0.20    -49.4    0.1    -35.9    0.2
2017.975    43 GHz     0.918    0.046    0.20    0.18                    -44.2    0.2
2018.129    43 GHz     4.517    0.226    0.46    0.21    -49.9    0.1    -45.9    0.1
2018.186    43 GHz     5.293    0.265    0.39    0.21    -49.6    0.1    -40.4    0.1
2018.455    43 GHz     4.153    0.208    0.41    0.21    -44      0.1    -44.4    0.1
2018.649    43 GHz     2.524    0.126    0.24    0.21    -62.2    0.1    -45.8    0.1
2018.786    43 GHz     1.281    0.064    0.22    0.20    -81.4    0.2    -43.7    0.1
2019.104    43 GHz     0.754    0.038    0.23    0.20                    -44.2    0.3
2019.244    43 GHz     0.728    0.036    0.20    0.19                    -59.3    0.6
2019.359    43 GHz     1.274    0.064    0.38    0.20    -45.2    0.1    -48.2    0.3
2019.460    43 GHz     4.566    0.228    0.31    0.20    -44.8    0.1    -51.7    0.8
2019.496    43 GHz     3.939    0.197    0.29    0.20    -42.9    0.1    -51.8    0.5
2019.797    43 GHz     1.263    0.063    0.21    0.19    -11.3    0.2    -24.7    0.6
2020.005    43 GHz     3.424    0.171    0.30    0.20    -39.6    0.1    -50.3    0.3
2020.831    43 GHz     2.843    0.142    0.38    0.20    -41.6    0.1    -58.3    0.3


==> supporting table/table1.txt <==
Core component properties.
Columns are as follows: 
(1) date of observation;
(2) observing frequency in GHz
(3) flux density of the fitted Gaussian core component; 
(4) major axis of the fitted Gaussian core component; 
(5) minor axis of the fitted Gaussian core component;
(6) major axis position angle of the fitted Gaussian core component and its error; 
(7) EVPA of the fitted Gaussian core component and its error.
1997.079    2.3 GHz    1.265    0.063    3.35    3.02    86.7    0.3
1997.244    2.3 GHz    1.135    0.057    3.40    3.02    84.5    0.3
1997.378    2.3 GHz    1.105    0.055    3.42    3.06    87.4    0.3
1997.559    2.3 GHz    0.982    0.049    3.41    3.01    85.3    0.2
1997.959    2.3 GHz    1.236    0.062    3.48    3.03    88.1    0.2
1998.107    2.3 GHz    1.079    0.054    3.43    3.05    79.0    0.3
1998.285    2.3 GHz    1.438    0.072    3.35    3.02    82.9    0.2
1998.477    2.3 GHz    1.349    0.067    3.34    3.03    80.7    0.2
1998.605    2.3 GHz    1.262    0.063    3.35    3.03    73.4    0.2
1998.748    2.3 GHz    1.378    0.069    3.35    3.09    83.2    0.4
1998.970    2.3 GHz    1.326    0.066    3.40    3.07    76.0    0.2
1999.181    2.3 GHz    1.337    0.067    3.35    3.08    79.6    0.3
1999.285    2.3 GHz    1.303    0.065    3.35    3.10    69.1    0.2
1999.353    2.3 GHz    1.426    0.071    3.37    3.07    81.8    0.3
1999.468    2.3 GHz    1.355    0.068    3.28    3.05    83.2    0.3
1999.967    2.3 GHz    2.107    0.105    3.29    3.09    75.2    0.2
2000.082    2.3 GHz    1.862    0.093            	      75.3    0.2
2000.197    2.3 GHz    1.669    0.083                    75.6    0.2
2000.388    2.3 GHz    1.118    0.056    3.55    3.08    75.1    0.2
2000.511    2.3 GHz    0.947    0.047    3.63    3.05    73.9    0.2
2000.809    2.3 GHz    0.932    0.047    3.61    3.05    73.7    0.2
2000.923    2.3 GHz    1.004    0.050    3.63    3.08    75.1    0.2
2001.077    2.3 GHz    1.082    0.054    3.50    3.07    75.1    0.2
2001.192    2.3 GHz    1.223    0.061                    74.7    0.2
2001.268    2.3 GHz    1.365    0.068    3.32    3.04    76.1    0.2
2001.351    2.3 GHz    1.444    0.072    3.31    3.05    76.5    0.2
2001.351    2.3 GHz    1.444    0.072    3.32    3.04    76.5    0.2
2001.507    2.3 GHz    1.545    0.077    3.27    3.02    77.0    0.3
2001.825    2.3 GHz    1.789    0.089    3.27    3.04    76.5    0.2
2002.041    2.3 GHz    1.597    0.080    3.27    3.05    73.5    0.3
2002.175    2.3 GHz    1.924    0.096    3.33    3.05    70.0    0.2
2002.348    2.3 GHz    1.818    0.091                    70.2    0.1
2002.732    2.3 GHz    1.618    0.081    3.40    3.08    78.8    0.2
2002.942    2.3 GHz    1.435    0.072    3.48    3.04    65.3    0.1
2003.192    2.3 GHz    1.303    0.065    3.50    3.07    69.7    0.1
2003.345    2.3 GHz    1.265    0.063                    71.4    0.2
2003.460    2.3 GHz    1.519    0.076    3.49    3.18    68.2    0.2
2003.518    2.3 GHz    1.358    0.068    3.44    3.13    72.5    0.1
2003.710    2.3 GHz    1.571    0.079    3.55    3.10    70.8    0.1
2003.959    2.3 GHz    1.434    0.072    3.52    3.05    69.5    0.2
1994.515    8.6 GHz    1.593    0.080    0.98    0.70    88.5    0.1
1995.277    8.6 GHz    1.197    0.060    1.14    0.71    89.3    0.1
1995.778    8.6 GHz    1.637    0.082    0.78    0.70    90.3    0.1
1996.309    8.6 GHz    1.394    0.070    0.87    0.72    85.7    0.1
1997.025    8.6 GHz    0.787    0.039    0.85    0.71    85.4    0.1
1997.027    8.6 GHz    0.785    0.039    0.84    0.70    84.0    0.1
1997.079    8.6 GHz    0.896    0.045    0.84    0.71    78.4    0.2
1997.244    8.6 GHz    0.907    0.045    0.85    0.71    75.6    0.2
1997.378    8.6 GHz    0.920    0.046    0.80    0.70    75.6    0.3
1997.559    8.6 GHz    1.118    0.056    0.78    0.70    72.1    0.2
1997.959    8.6 GHz    1.270    0.064    0.79    0.71    72.2    0.2
1998.107    8.6 GHz    1.353    0.068    0.78    0.70    63.5    0.2
1998.285    8.6 GHz    1.868    0.093    0.79    0.70    64.5    0.2
1998.477    8.6 GHz    1.656    0.083    0.81    0.71    66.7    0.2
1998.605    8.6 GHz    1.558    0.078    0.85    0.70    67.5    0.1
1998.748    8.6 GHz    1.264    0.063    0.90    0.73    67.4    0.2
1998.970    8.6 GHz    1.120    0.056    0.77    0.71    64.9    0.3
1999.181    8.6 GHz    1.327    0.066    0.87    0.72    67.3    0.1
1999.285    8.6 GHz    1.464    0.073    0.91    0.72    66.7    0.1
1999.353    8.6 GHz    1.420    0.071    0.93    0.74    65.5    0.2
1999.468    8.6 GHz    1.608    0.080    0.98    0.72    68.2    0.1
1999.584    8.6 GHz    1.461    0.073            	      68.1    0.1
2000.197    8.6 GHz    0.552    0.028    0.72    0.65    
2000.388    8.6 GHz    0.858    0.043    0.95    0.72    66.7    0.2
2000.511    8.6 GHz    0.755    0.038    0.87    0.71    70.3    0.2
2000.809    8.6 GHz    1.238    0.062    0.87    0.71    64.5    0.0
2000.809    8.6 GHz    1.238    0.062    0.84    0.72    64.5    0.0
2000.923    8.6 GHz    1.274    0.064    0.83    0.73    63.8    0.2
2001.077    8.6 GHz    1.521    0.076    0.83    0.71    66.2    0.1
2001.192    8.6 GHz    1.959    0.098                    64.7    0.1
2001.351    8.6 GHz    2.627    0.131    0.85    0.72    60.3    0.1
2001.351    8.6 GHz    2.627    0.131    0.86    0.72    60.3    0.1
2001.351    8.6 GHz    2.686    0.134    0.85    0.72    60.1    0.1
2001.351    8.6 GHz    2.686    0.134    0.86    0.72    60.1    0.1
2001.507    8.6 GHz    2.492    0.125    0.88    0.72    58.8    0.1
2001.825    8.6 GHz    2.426    0.121    1.09    0.71    59.2    0.1
2002.041    8.6 GHz    1.285    0.064    0.73    0.71    58.8    0.6
2002.175    8.6 GHz    1.421    0.071    0.74    0.71    61.7    0.3
2002.348    8.6 GHz    1.461    0.073    0.74    0.71    62.8    0.4
2002.732    8.6 GHz    2.049    0.102    0.79    0.71    64.2    0.1
2002.942    8.6 GHz    1.622    0.081    0.78    0.69    
2003.192    8.6 GHz    0.922    0.046    0.72    0.67   
2003.345    8.6 GHz    2.038    0.102    0.77    0.72    51.4    0.2
2003.460    8.6 GHz    1.731    0.087    0.79    0.73    
2003.518    8.6 GHz    1.720    0.086    0.77    0.74    56.3    0.5
2003.710    8.6 GHz    1.482    0.074    0.78    0.71    63.7    0.2
2003.959    8.6 GHz    3.295    0.165    0.75    0.7     65.1    0.2
1996.049    15 GHz    2.131    0.107    0.55    0.4     -94.5     0.1    15.0     3.003
1996.402    15 GHz    1.289    0.064    0.49    0.4     -100.2    0.1    25.0     3.01
1996.473    15 GHz    1.198    0.06     0.52    0.41    -104.8    0.3    -20.1    18.93
1996.568    15 GHz    1.075    0.054    0.47    0.41    -107.7    0.1    -16.1    3.031
1996.738    15 GHz    1.531    0.077    0.44    0.41    -112.7    0.1    -52.9    3.015
1996.929    15 GHz    1.311    0.066    0.45    0.4     -115.7    0.1    50.2     3.061
1997.107    15 GHz    1.105    0.055    0.45    0.4     -109.4    0.1    52.9     3.092
1997.86     15 GHz    1.667    0.083    0.43    0.4     -110.1    0.1    -78.4    3.015
1997.932    15 GHz    1.389    0.069    0.43    0.4     -102.6    0.1    -30.0    3.032
1998.003    15 GHz    1.577    0.079    0.43    0.4     -112.0    0.1    -28.1    3.029
1998.005    15 GHz    1.527    0.076    0.44    0.41    -113.3    0.1    -35.6    3.009
1998.049    15 GHz    1.363    0.068    0.43    0.4     -114.8    0.1    -27.7    3.021
1998.318    15 GHz    2.211    0.111    0.47    0.4     -120.2    0.1    -9.8     3.002
1998.405    15 GHz    2.021    0.101    0.47    0.4     -120.8    0.0    18.1     3.046
1998.814    15 GHz    1.384    0.069    0.58    0.41    -115.3    0.0    -15.3    3.022
1999.016    15 GHz    1.579    0.079    0.45    0.4     -113.2    0.1    1.6      3.784
1999.104    15 GHz    2.016    0.101    0.53    0.41    -115.9    0.0    51.6     3.019
1999.559    15 GHz    1.195    0.06     0.42    0.41              0.3    10.9     3.012
1999.789    15 GHz    1.011    0.051    0.52    0.41    -112.7    0.0    2.4      3.013
1999.975    15 GHz    1.315    0.066    0.56    0.4     -113.0    0.0    -23.8    3.002
1999.997    15 GHz    1.807    0.09     0.64    0.41    -121.0    0.0    -22.2    3.001
2000.265    15 GHz    1.336    0.067    0.56    0.4     -117.9    0.0    -46.6    3.029
2000.486    15 GHz    1.018    0.051    0.46    0.4     -113.7    0.1    -35.3    3.755
2000.492    15 GHz    1.081    0.054    0.45    0.4     -112.5    0.1    -30.4    6.696
2000.648    15 GHz    1.194    0.06     0.47    0.41    -98.4     0.0    -44.8    3.269
2000.768    15 GHz    1.311    0.066    0.49    0.4     -111.1    0.0    -4.0     3.603
2000.792    15 GHz    1.523    0.076    0.48    0.4     -112.8    0.1    -1.4     3.583
2001.493    15 GHz    1.69     0.085    0.4     0.37              0.1    32.9     3.039
2001.677    15 GHz    2.443    0.122    0.41    0.4     -118.8    0.2    -13.4    5.284
2001.805    15 GHz    2.633    0.132    0.54    0.4     -120.2    0.0    1.7      3.846
2001.836    15 GHz    2.033    0.102    0.41    0.4     -106.0    0.2    2.7      3.496
2002.016    15 GHz    2.17     0.108    0.44    0.4     -121.6    0.0    -7.4     3.003
2002.485    15 GHz    2.858    0.143    0.42    0.41    -114.5    0.1    -42.8    3.036
2002.501    15 GHz    2.946    0.147    0.44    0.4     -124.1    0.1    73.2     3.019
2002.545    15 GHz    3.143    0.157    0.42    0.4     -125.6    0.1    85.4     3.145
2002.66     15 GHz    2.915    0.146    0.42    0.4     -116.7    0.1    65.8     3.11
2002.718    15 GHz    3.349    0.167    0.42    0.4     -119.1    0.1    45.3     3.881
2002.77     15 GHz    3.529    0.176    0.41    0.4     -121.1    0.2    21.7     3.025
2002.871    15 GHz    3.262    0.163    0.42    0.4     -123.2    0.1    18.5     3.007
2003.033    15 GHz    2.03     0.101    0.42    0.4     -123.9    0.1    -53.3    7.157
2003.353    15 GHz    2.959    0.148    0.41    0.4     -101.1    0.1    -39.6    3.003
2003.397    15 GHz    2.255    0.113    0.42    0.4     -116.2    0.1    -40.2    3.004
2003.655    15 GHz    2.025    0.101    0.43    0.41    -92.8     0.1    -44.0    3.003
2004.249    15 GHz    4.268    0.213    0.46    0.4     -124.4    0.1    12.1     3.005
2004.604    15 GHz    3.888    0.194    0.43    0.4     -131.6    0.1    -35.0    3.003
2004.918    15 GHz    2.237    0.112    0.42    0.4     -144.4    0.1    -41.1    3.001
2005.121    15 GHz    2.25     0.113    0.42    0.4     -137.2    0.1    -42.7    3.001
2005.195    15 GHz    1.92     0.096    0.44    0.4     -135.8    0.1    -40.4    3.002
2005.364    15 GHz    1.892    0.095    0.42    0.4     -137.6    0.1    -31.2    3.012
2005.378    15 GHz    1.812    0.091    0.43    0.4     -133.8    0.1    -42.1    3.009
2005.384    15 GHz    2.012    0.101    0.42    0.41    -128.7    0.1    -42.2    3.003
2005.419    15 GHz    2.078    0.104    0.41    0.41              0.3    -37.1    3.002
2005.532    15 GHz    2.984    0.149    0.41    0.41              0.3    -45.8    3.004
2005.658    15 GHz    3.265    0.163    0.41    0.41              0.2    -53.3    3.002
2005.868    15 GHz    3.379    0.169    0.42    0.4     -132.3    0.1    -23.1    3.001
2006.321    15 GHz    4.681    0.234    0.42    0.41    -122.8    0.1    0.5      3.002
2006.359    15 GHz    4.31     0.215    0.45    0.4     -136.3    0.1    -32.5    3.007
2006.721    15 GHz    2.794    0.14     0.45    0.41    -125.3    0.1    4.7      3.003
2006.929    15 GHz    2.798    0.14     0.44    0.4     -122.8    0.1    16.2     3.002
2007.014    15 GHz    2.516    0.126    0.43    0.4     -117.9    0.1    -0.2     3.002
2007.164    15 GHz    1.894    0.095    0.43    0.4     -119.9    0.1    -16.0    3.002
2007.293    15 GHz    1.445    0.072    0.47    0.4     -130.4    0.0    -11.0    3.001
2007.438    15 GHz    1.109    0.055    0.4     0.4               0.5    -7.6     3.004
2007.679    15 GHz    1.751    0.088    0.45    0.4     -132.6    0.1    -20.7    3.001
2008.03     15 GHz    2.453    0.123    0.42    0.4     -128.3    0.2    -16.8    3.003
2008.331    15 GHz    2.815    0.141    0.42    0.4     -139.4    0.1    -27.3    3.002
2008.508    15 GHz    3.087    0.154    0.42    0.4     -136.4    0.2    -13.1    3.013
2008.541    15 GHz    3.059    0.153    0.42    0.4     -138.6    0.1    -3.0     3.002
2008.596    15 GHz    3.005    0.15     0.42    0.4     -136.4    0.1    1.1      3.005
2008.697    15 GHz    2.851    0.143    0.43    0.41    -152.0    0.1    0.4      3.029
2008.883    15 GHz    2.576    0.129    0.43    0.41    -142.9    0.1    -23.0    3.0
2009.044    15 GHz    3.362    0.168    0.41    0.4     -146.1    0.2    -67.8    3.081
2009.096    15 GHz    3.889    0.194    0.42    0.41              0.1    -45.2    3.009
2009.118    15 GHz    3.96     0.198    0.41    0.4     -151.8    0.4    -15.7    3.028
2009.227    15 GHz    4.473    0.224    0.41    0.41    -171.2    0.2    -13.2    3.001
2009.403    15 GHz    4.272    0.214    0.42    0.41    -10.5     0.1    -24.6    3.0
2009.63     15 GHz    5.775    0.289    0.42    0.4     -13.6     0.1    -24.8    3.001
2009.814    15 GHz    6.548    0.327    0.42    0.4     -16.7     0.1    -11.7    3.001
2010.392    15 GHz    4.261    0.213    0.44    0.41    -54.8     0.0    -44.7    3.008
2010.518    15 GHz    4.473    0.224    0.44    0.41    -58.7     0.1    -40.1    3.005
2010.655    15 GHz    2.91     0.146    0.52    0.42    -60.0     0.0    -22.7    3.003
2010.795    15 GHz    4.758    0.238    0.45    0.41    -61.6     0.1    -42.2    3.001
2011.156    15 GHz    6.373    0.319    0.51    0.42    -80.4     0.0    -34.2    3.0
2011.649    15 GHz    5.386    0.269    0.49    0.42    -62.4     0.1    -54.4    3.003
2011.74     15 GHz    4.029    0.201    0.49    0.42    -64.3     0.1    -43.5    3.002
2011.907    15 GHz    5.664    0.283    0.47    0.41    -58.8     0.1    -42.0    3.001
2011.992    15 GHz    5.304    0.265    0.5     0.41    -61.6     0.1    -46.7    3.0
2012.393    15 GHz    5.581    0.279    0.56    0.42    -48.8     0.0    -38.7    3.0
2012.779    15 GHz    3.558    0.178    0.62    0.42    -51.9     0.0    -53.3    3.0
2012.861    15 GHz    4.085    0.204    0.64    0.41    -54.0     0.0    -45.6    3.0
2012.874    15 GHz    3.411    0.171    0.66    0.42    -52.1     0.0    -48.5    3.001
2013.34     15 GHz    4.271    0.214    0.47    0.4     -74.9     0.0    -46.2    3.007
2014.027    15 GHz    2.028    0.101    0.47    0.4     -49.3     0.1    -13.0    3.012
2014.104    15 GHz    1.566    0.078    0.41    0.39    -38.0     0.2    -70.8    3.356
2014.337    15 GHz    3.523    0.176    0.45    0.4     -61.7     0.0    -22.6    3.03
2014.493    15 GHz    5.671    0.284    0.46    0.41              0.2    -10.8    3.001
2014.655    15 GHz    3.699    0.185    0.42    0.4               0.4    -32.1    3.128
2014.666    15 GHz    4.154    0.208    0.44    0.41    -61.6     0.1    -22.8    3.002
2014.879    15 GHz    4.065    0.203    0.43    0.4     -55.7     0.1    -36.7    3.001
2014.953    15 GHz    4.789    0.239    0.44    0.4     -67.1     0.1    -40.7    3.003
2015.137    15 GHz    6.248    0.312    0.43    0.4     -59.2     0.1    84.3     3.749
2015.46     15 GHz    3.253    0.163    0.6     0.41    -51.9     0.0    -4.9     3.231
2015.548    15 GHz    1.635    0.082    0.39    0.38              0.0    -32.1    3.008
2016.041    15 GHz    2.758    0.138    0.44    0.41    -63.5     0.0    -65.8    3.022
2016.456    15 GHz    4.895    0.245    0.43    0.4     -63.8     0.0    -60.5    3.001
2016.735    15 GHz    6.766    0.338    0.43    0.4     -77.9     0.0    49.4     3.01
2016.863    15 GHz    6.425    0.321    0.42    0.4     -70.8     0.0    15.3     3.001
2017.074    15 GHz    7.744    0.387    0.42    0.4     -72.6     0.1    -20.9    3.012
2017.189    15 GHz    8.432    0.422    0.44    0.4     -69.2     0.1    -61.2    3.001
2017.304    15 GHz    7.445    0.372    0.45    0.4     -65.8     0.0    -81.4    3.021
2018.304    15 GHz    6.773    0.339    0.49    0.41    -70.2     0.0    -52.6    3.001
2018.411    15 GHz    6.163    0.308    0.49    0.41    -68.2     0.1    -45.5    3.001
2018.515    15 GHz    6.509    0.325    0.51    0.42    -60.3     0.0    -58.4    3.002
2018.762    15 GHz    6.166    0.308    0.46    0.41    -49.2     0.1    -37.1    3.011
2018.956    15 GHz    6.412    0.321    0.48    0.41    -49.4     0.0    -40.4    3.002
2019.285    15 GHz    5.678    0.284    0.59    0.41    -48.6     0.0    -47.9    3.0
2019.49     15 GHz    5.221    0.261    0.49    0.4     -51.4     0.1    -49.9    3.0
2019.619    15 GHz    4.439    0.222    0.6     0.41    -57.0     0.1    -71.6    3.003
2019.868    15 GHz    3.25     0.163    0.45    0.4     -53.0     0.1    -35.0    3.002
2019.953    15 GHz    3.376    0.169    0.43    0.4     -54.3     0.1    -25.4    3.004
2020.008    15 GHz    2.798    0.14     0.39    0.38              0.0    -33.1    3.002
2020.158    15 GHz    4.24     0.212    0.4     0.39              0.0    -84.4    3.003
2020.232    15 GHz    5.428    0.271    0.41    0.4     -71.1     0.3    -75.1    3.002
2020.331    15 GHz    4.207    0.21     0.4     0.39              0.1    29.3     3.009
2020.388    15 GHz    5.452    0.273    0.44    0.4     -67.5     0.1    85.0     3.047
2020.407    15 GHz    5.701    0.285    0.44    0.4     -65.1     0.1    41.1     3.011
2020.451    15 GHz    4.65     0.233    0.44    0.4     -67.0     0.1    -47.8    3.469
2007.447    43 GHz    1.037    0.052    0.24    0.21    -15.4    0.6    30.9     7.171
2007.526    43 GHz    0.968    0.048    0.23    0.21    -0.9     0.6    -51.9    
2007.595    43 GHz    0.793    0.04     0.23    0.21    3.4      0.2    -15.1    7.217
2007.66     43 GHz    1.312    0.066    0.25    0.21    -10.1    0.2    -28.9    7.01
2007.742    43 GHz    1.512    0.076    0.21    0.2     -8.3     0.9    -31.8    7.009
2007.833    43 GHz    1.921    0.096    0.22    0.2     -20.8    0.3    -45.0    7.002
2008.044    43 GHz    2.201    0.11     0.28    0.2     -19.2    0.1    -19.9    7.014
2008.511    43 GHz    2.446    0.122    0.25    0.21    -21.3    0.1    -25.3    7.031
2008.62     43 GHz    2.406    0.12     0.23    0.21    2.4      0.2    1.0      7.051
2008.691    43 GHz    2.209    0.11     0.25    0.21    -26.5    0.2    -16.1    7.014
2008.874    43 GHz    3.676    0.184    0.34    0.21    -12.6    0.0    -23.2    7.002
2008.97     43 GHz    1.734    0.087    0.24    0.2     -9.1     0.2    -46.0    7.004
2009.063    43 GHz    5.701    0.285    0.27    0.2     -13.8    0.1    -33.8    7.004
2009.142    43 GHz    5.014    0.251    0.26    0.21    -14.2    0.0    -33.1    7.002
2009.247    43 GHz    5.5      0.275    0.26    0.21    -13.6    0.1    7.8      7.002
2009.408    43 GHz    4.064    0.203    0.27    0.21    -18.4    0.1    -44.5    7.0
2009.468    43 GHz    1.227    0.061    0.2     0.2              0.6    -65.2    7.002
2009.707    43 GHz    2.027    0.101    0.21    0.2              0.5    -45.0    7.004
2009.784    43 GHz    5.688    0.284    0.44    0.2     -17.1    0.1    -18.1    7.0
2009.814    43 GHz    2.156    0.108    0.21    0.2              0.4    -56.9    7.0
2009.907    43 GHz    2.673    0.134    0.21    0.2     -13.4    0.6    0.9      7.032
2010.025    43 GHz    4.183    0.209    0.38    0.2     -25.6    0.0    -24.4    7.001
2010.11     43 GHz    1.943    0.097    0.4     0.2     -24.5    0.0    1.0      7.002
2010.175    43 GHz    2.844    0.142    0.42    0.2     -24.3    0.1    -8.7     7.001
2010.378    43 GHz    1.198    0.06     0.22    0.2     -43.6    0.3    -49.1    7.115
2010.449    43 GHz    1.973    0.099    0.38    0.2     -37.6    0.0    -24.0    7.003
2010.636    43 GHz    2.304    0.115    0.39    0.2     -46.4    0.1    -39.5    7.029
2010.712    43 GHz    4.485    0.224    0.29    0.21    -45.1    0.0    -48.8    7.003
2010.833    43 GHz    2.752    0.138    0.21    0.21             0.7    -41.4    7.001
2010.847    43 GHz    2.855    0.143    0.22    0.2     -48.8    0.2    -32.4    7.001
2010.863    43 GHz    2.328    0.116    0.2     0.2              0.7    -25.6    7.001
2010.923    43 GHz    2.261    0.113    0.21    0.2     -51.8    0.2    -54.6    7.002
2011.003    43 GHz    3.53     0.176    0.27    0.2     -41.7    0.2    -24.6    7.001
2011.093    43 GHz    2.897    0.145    0.25    0.2     -27.8    0.1    -9.3     7.001
2011.301    43 GHz    3.135    0.157    0.37    0.2     -24.9    0.1    -7.0     7.001
2011.444    43 GHz    1.817    0.091    0.22    0.2     -42.8    0.2    -29.2    7.001
2011.551    43 GHz    0.955    0.048    0.21    0.19    -64.6    0.3    -33.2    7.001
2011.641    43 GHz    1.928    0.096    0.22    0.2     -39.3    0.2    -62.0    7.014
2011.707    43 GHz    1.932    0.097    0.22    0.2     -36.2    0.1    -44.5    7.002
2011.718    43 GHz    3.048    0.152    0.22    0.2     -44.2    0.2    -41.1    7.002
2011.729    43 GHz    1.842    0.092    0.2     0.2              0.8    -34.0    7.004
2011.742    43 GHz    3.661    0.183    0.32    0.2     -35.0    0.1    -30.1    7.002
2011.789    43 GHz    2.943    0.147    0.22    0.2     -35.7    0.2    -51.4    7.001
2011.918    43 GHz    2.366    0.118    0.21    0.2     -48.9    0.2    -20.5    7.002
2012.071    43 GHz    2.545    0.127    0.23    0.2     -40.2    0.1    -33.7    7.002
2012.175    43 GHz    2.745    0.137    0.3     0.2     -29.4    0.1    -37.1    7.0
2012.251    43 GHz    2.515    0.126    0.22    0.2     -45.4    0.2    -24.1    7.0
2012.399    43 GHz    2.238    0.112    0.2     0.2              0.6    -43.6    7.003
2012.505    43 GHz    2.186    0.109    0.21    0.2     -52.3    0.4    -49.4    7.009
2012.615    43 GHz    1.649    0.082    0.2     0.2              0.7    -29.6    7.008
2012.822    43 GHz    3.72     0.186    0.32    0.21    -42.1    0.1    -43.5    7.007
2012.97     43 GHz    0.926    0.046    0.26    0.2     -38.9    0.1    -30.8    7.013
2013.038    43 GHz    3.154    0.158    0.24    0.2     -36.6    0.1    -1.4     7.006
2013.153    43 GHz    4.509    0.225    0.25    0.21    -47.3    0.1    -43.0    7.015
2013.288    43 GHz    3.981    0.199    0.35    0.21    -42.7    0.0    -53.7    7.003
2013.408    43 GHz    1.765    0.088    0.21    0.2     -55.5    0.3    -72.0    7.023
2013.493    43 GHz    3.867    0.193    0.28    0.2     -43.6    0.0    -49.8    7.001
2013.57     43 GHz    2.454    0.123    0.21    0.2     -68.6    0.4    -71.9    7.009
2013.649    43 GHz    2.098    0.105    0.21    0.2     -43.2    0.7    -48.5    7.001
2013.879    43 GHz    5.409    0.27     0.34    0.21    -36.3    0.1    -25.3    7.001
2013.956    43 GHz    1.03     0.052    0.21    0.2     -50.6    0.1    -25.7    7.002
2014.049    43 GHz    0.96     0.048    0.2     0.2              0.0    -24.8    7.002
2014.148    43 GHz    1.206    0.06     0.2     0.19             0.0    -23.1    7.005
2014.334    43 GHz    5.21     0.261    0.23    0.21    -46.3    0.1    -15.8    7.001
2014.466    43 GHz    7.441    0.372    0.23    0.22    -43.0    0.7    -2.6     7.0
2014.57     43 GHz    3.543    0.177    0.29    0.21    -16.0    0.1    -17.5    7.001
2014.726    43 GHz    3.699    0.185    0.34    0.2     -26.2    0.1    -18.9    7.063
2014.871    43 GHz    3.639    0.182    0.31    0.21    -41.9    0.0    1.4      7.001
2014.926    43 GHz    3.748    0.187    0.31    0.21    -38.2    0.1    -8.2     7.012
2014.992    43 GHz    4.549    0.227    0.3     0.2     -35.3    0.0    -19.8    
2015.121    43 GHz    6.624    0.331    0.3     0.21    -41.0    0.0    59.5     7.001
2015.274    43 GHz    4.714    0.236    0.33    0.21    -44.4    0.0    -49.5    7.0
2015.356    43 GHz    1.09     0.055    0.2     0.19    -24.2    0.0    -54.3    7.018
2015.436    43 GHz    1.443    0.072    0.22    0.2     -45.3    0.1    -52.8    7.008
2015.499    43 GHz    1.369    0.068    0.23    0.2     -29.2    0.1    -36.6    7.007
2015.581    43 GHz    3.444    0.172    0.27    0.2     -35.8    0.1    -29.1    7.178
2015.723    43 GHz    1.512    0.076    0.24    0.21    -41.8    0.1    -60.2    7.004
2015.926    43 GHz    1.714    0.086    0.2     0.19             0.0    -74.7    7.001
2016.0      43 GHz    1.75     0.088    0.2     0.19             0.3    -75.0    7.005
2016.082    43 GHz    1.682    0.084    0.2     0.2              2.6    -57.0    7.002
2016.21     43 GHz    4.322    0.216    0.23    0.2     -67.1    0.1    73.1     7.002
2016.306    43 GHz    4.104    0.205    0.21    0.21    -55.9    0.2    -12.4    7.001
2016.44     43 GHz    4.28     0.214    0.24    0.2     -44.0    0.0    -45.9    7.002
2016.505    43 GHz    6.171    0.309    0.23    0.21    -53.3    0.0    -37.0    7.006
2016.579    43 GHz    8.323    0.416    0.21    0.2     -79.3    0.1    -0.1     7.011
2016.678    43 GHz    9.288    0.464    0.22    0.21    -42.4    0.2    22.4     7.001
2016.762    43 GHz    5.259    0.263    0.24    0.21    -43.5    0.1    18.2     7.001
2016.809    43 GHz    5.308    0.265    0.23    0.21    -34.9    0.1    15.5     7.001
2016.975    43 GHz    7.783    0.389    0.3     0.21    -42.6    0.1    -21.3    7.001
2017.211    43 GHz    7.106    0.355    0.29    0.21    -50.6    0.0    -53.6    
2017.288    43 GHz    6.398    0.32     0.3     0.2     -50.7    0.1    -54.0    7.001
2017.362    43 GHz    2.768    0.138    0.22    0.2     -60.0    0.2    -34.4    7.001
2017.433    43 GHz    3.116    0.156    0.21    0.2     -45.9    0.3    -68.4    7.0
2017.501    43 GHz    2.506    0.125    0.21    0.2     -25.9    0.4    -57.9    7.0
2017.674    43 GHz    1.446    0.072    0.22    0.2     -49.4    0.1    -35.9    7.001
2017.975    43 GHz    0.918    0.046    0.2     0.18             0.0    -44.2    7.001
2018.129    43 GHz    4.517    0.226    0.46    0.21    -49.9    0.0    -45.9    
2018.186    43 GHz    5.293    0.265    0.39    0.21    -49.6    0.0    -40.4    7.0
2018.455    43 GHz    4.153    0.208    0.41    0.21    -44.0    0.1    -44.4    7.001
2018.649    43 GHz    2.524    0.126    0.24    0.21    -62.2    0.1    -45.8    7.0
2018.786    43 GHz    1.281    0.064    0.22    0.2     -81.4    0.2    -43.7    7.0
2019.104    43 GHz    0.754    0.038    0.23    0.2              0.2    -44.2    7.002
2019.244    43 GHz    0.728    0.036    0.2     0.19             0.4    -59.3    7.01
2019.359    43 GHz    1.274    0.064    0.38    0.2     -45.2    0.0    -48.2    7.002
2019.46     43 GHz    4.566    0.228    0.31    0.2     -44.8    0.1    -51.7    7.02
2019.496    43 GHz    3.939    0.197    0.29    0.2     -42.9    0.1    -51.8    7.007
2019.797    43 GHz    1.263    0.063    0.21    0.19    -11.3    0.2    -24.7    7.018
2020.005    43 GHz    3.424    0.171    0.3     0.2     -39.6    0.0    -50.3    7.004
2020.831    43 GHz    2.843    0.142    0.38    0.2     -41.6    0.1    -58.3    7.003

==> supporting table/table2.txt <==
Jet components properties.
Columns are as follows:
(1) date of observation;
(2) observing frequency in GHz;
(3) fitted jet component number; 
(4) the jet component's relative right ascension shift to the core component in mas;
(5) the jet component's relative declination shift to the core component in mas;   
(6) jet position angle derived by fitting regression line.
1997.079 2.3 GHz 1 -4.26 -2.14
1997.244 2.3 GHz 1 -4.17 -2.21
1997.378 2.3 GHz 1 -4.5  -2.11
1997.559 2.3 GHz 1 -4.43 -2.6
1997.959 2.3 GHz 1 -4.46 -1.82
1998.107 2.3 GHz 1 -4.37 -1.72
1998.285 2.3 GHz 1 -4.13 -1.39
1998.477 2.3 GHz 1 -4.22 -1.92
1998.605 2.3 GHz 1 -4.14 -1.63
1998.748 2.3 GHz 1 -3.95 -1.21
1998.970 2.3 GHz 1 -3.85 -1.37
1999.181 2.3 GHz 1 -3.68 -1.15
1999.285 2.3 GHz 1 -3.63 -1.29
1999.353 2.3 GHz 1 -3.7  -1.51
1999.468 2.3 GHz 1 -3.65 -1.32
1999.967 2.3 GHz 1 -7.12 -4.56
2000.082 2.3 GHz 1 -3.51 -0.97
2000.197 2.3 GHz 1 -3.55 -1.13
2000.388 2.3 GHz 1 -3.59 -1.35
2000.511 2.3 GHz 1 -3.72 -1.61
2000.809 2.3 GHz 1 -7.14 -3
2000.923 2.3 GHz 1 -3.6  -1.21
2001.077 2.3 GHz 1 -3.65 -1.25
2001.192 2.3 GHz 1 -3.57 -0.89
2001.268 2.3 GHz 1 -3.67 -1.22
2001.351 2.3 GHz 1 -3.78 -1.38
2001.351 2.3 GHz 1 -3.78 -1.38
2001.351 2.3 GHz 2 -6.99 -3.89
2001.351 2.3 GHz 2 -6.99 -3.89
2001.507 2.3 GHz 1 -3.71 -1.21
2001.825 2.3 GHz 1 -3.85 -1.18
2002.041 2.3 GHz 1 -3.8  -1.28
2002.175 2.3 GHz 1 -3.85 -1.26
2002.348 2.3 GHz 1 -3.89 -0.99
2002.732 2.3 GHz 1 -4.26 -1.35
2002.942 2.3 GHz 1 -4.31 -1.82
2003.192 2.3 GHz 1 -4.22 -1.78
2003.345 2.3 GHz 1 -3.98 -1.7
2003.460 2.3 GHz 1 -3.9  -1.68
2003.518 2.3 GHz 1 -3.81 -0.48
2003.710 2.3 GHz 1 -3.78 -1.14
2003.959 2.3 GHz 1 -3.7  -1.2
1994.515 8.6 GHz 1 -0.98 -0.12
1995.277 8.6 GHz 1 -1.18 -0.01
1995.778 8.6 GHz 1 -1.18 0.01
1996.309 8.6 GHz 1 -1.05 0
1997.025 8.6 GHz 1 -1.11 -0.05
1997.027 8.6 GHz 1 -1.11 -0.03
1997.079 8.6 GHz 1 -1.14 0
1997.244 8.6 GHz 1 -1.19 -0.02
1997.378 8.6 GHz 1 -1.19 -0.05
1997.559 8.6 GHz 1 -1.19 -0.11
1997.959 8.6 GHz 1 -1.12 -0.21
1998.107 8.6 GHz 1 -1.07 -0.28
1998.285 8.6 GHz 1 -1.07 -0.28
1998.285 8.6 GHz 2 -1.94 -0.01
1998.477 8.6 GHz 1 -1.05 -0.33
1998.477 8.6 GHz 2 -1.97 -0.02
1998.605 8.6 GHz 1 -1.03 -0.29
1998.605 8.6 GHz 2 -1.98 -0.17
1998.748 8.6 GHz 1 -1.16 -0.33
1998.970 8.6 GHz 1 -0.72 -0.26
1998.970 8.6 GHz 2 -1.46 -0.4
1999.181 8.6 GHz 1 -1.03 -0.27
1999.285 8.6 GHz 1 -1.06 -0.24
1999.285 8.6 GHz 2 -1.87 -0.74
1999.353 8.6 GHz 1 -1.07 -0.21
1999.468 8.6 GHz 1 -1.07 -0.23
1999.584 8.6 GHz 1 -0.98 -0.11
2000.197 8.6 GHz 1 -0.43 -0.2
2000.388 8.6 GHz 1 -1.4  -0.32
2000.511 8.6 GHz 1 -1.07 -0.31
2000.511 8.6 GHz 2 -1.93 -0.85
2000.809 8.6 GHz 1 -1.25 -0.26
2000.809 8.6 GHz 1 -1.25 -0.26
2000.809 8.6 GHz 2 -2.34 -0.95
2000.809 8.6 GHz 2 -2.34 -0.95
2000.923 8.6 GHz 1 -1.01 -0.33
2000.923 8.6 GHz 2 -2.58 -0.91
2001.077 8.6 GHz 1 -0.99 -0.42
2001.192 8.6 GHz 1 -0.76 -0.62
2001.351 8.6 GHz 1 -0.9  -0.42
2001.351 8.6 GHz 2 -2.87 -1.34
2001.507 8.6 GHz 1 -0.78 -0.35
2001.825 8.6 GHz 1 -3.28 -1.79
2002.041 8.6 GHz 1 -0.72 -0.41
2002.175 8.6 GHz 1 -0.79 -0.43
2002.175 8.6 GHz 2 -3.42 -0.85
2002.348 8.6 GHz 1 -0.87 -0.47
2002.348 8.6 GHz 2 -3.29 -0.9
2002.732 8.6 GHz 1 -1.18 -0.55
2002.942 8.6 GHz 1 -0.54 -0.36
2002.942 8.6 GHz 2 -1.37 -0.5
2003.192 8.6 GHz 1 -0.43 -0.27
2003.192 8.6 GHz 2 -1.47 -0.56
2003.345 8.6 GHz 1 -1.27 -0.59
2003.345 8.6 GHz 2 -2.26 -0.96
2003.460 8.6 GHz 1 -1.26 -0.61
2003.518 8.6 GHz 1 -0.83 -0.51
2003.518 8.6 GHz 2 -1.32 -0.66
2003.710 8.6 GHz 1 -1.1  -0.57
2003.710 8.6 GHz 2 -1.99 -0.74
2003.959 8.6 GHz 1 -1.22 -0.6
1996.049 15 GHz  1 -1.23 -0.3
1996.049 15 GHz  2 -1.24 0.56
1996.402 15 GHz  1 -0.8  0.02
1996.402 15 GHz  2 -1.41 0.04
1996.473 15 GHz  1 -0.73 0.0
1996.568 15 GHz  1 -0.71 0.01
1996.568 15 GHz  2 -1.34 -0.01
1996.738 15 GHz  1 -0.81 -0.04
1996.929 15 GHz  1 -1.0  -0.08
1997.107 15 GHz  1 -1.13 -0.06
1997.860 15 GHz  1 -0.96 -0.26
1997.932 15 GHz  1 -0.98 -0.3
1997.932 15 GHz  2 -1.58 0.1
1998.003 15 GHz  1 -0.99 -0.31
1998.003 15 GHz  2 -1.62 0.09
1998.005 15 GHz  1 -0.98 -0.29
1998.005 15 GHz  2 -1.57 0.09
1998.005 15 GHz  3 -2.11 0.03
1998.049 15 GHz  1 -0.98 -0.33
1998.049 15 GHz  2 -1.66 0.03
1998.318 15 GHz  1 -0.88 -0.33
1998.318 15 GHz  2 -1.3  0.02
1998.318 15 GHz  3 -1.78 -0.14
1998.405 15 GHz  1 -0.9  -0.35
1998.405 15 GHz  2 -1.94 -0.07
1998.814 15 GHz  1 -0.81 -0.23
1998.814 15 GHz  2 -2.09 -0.03
1999.016 15 GHz  1 -0.86 -0.3
1999.016 15 GHz  2 -1.41 -0.14
1999.016 15 GHz  3 -2.04 -0.18
1999.104 15 GHz  1 -0.82 -0.27
1999.104 15 GHz  2 -1.38 -0.37
1999.104 15 GHz  3 -2.08 0.09
1999.559 15 GHz  1 -0.43 -0.22
1999.559 15 GHz  2 -0.9  -0.3
1999.559 15 GHz  3 -1.42 -0.46
1999.789 15 GHz  1 -0.66 -0.24
1999.975 15 GHz  1 -0.78 -0.28
1999.975 15 GHz  2 -1.26 -0.27
1999.975 15 GHz  3 -1.56 -0.79
1999.997 15 GHz  1 -0.71 -0.19
1999.997 15 GHz  2 -1.34 -0.26
2000.265 15 GHz  1 -0.78 -0.27
2000.265 15 GHz  2 -1.55 -0.46
2000.265 15 GHz  3 -2.18 -0.47
2000.265 15 GHz  4 -1.45 0.2
2000.265 15 GHz  5 -2.78 -0.55
2000.486 15 GHz  1 -0.79 -0.3
2000.486 15 GHz  2 -1.62 -0.59
2000.486 15 GHz  3 -1.49 0.06
2000.486 15 GHz  4 -2.63 -0.37
2000.492 15 GHz  1 -0.77 -0.3
2000.492 15 GHz  2 -1.57 -0.4
2000.492 15 GHz  3 -2.59 -1.33
2000.648 15 GHz  1 -0.78 -0.33
2000.648 15 GHz  2 -1.33 0.07
2000.648 15 GHz  3 -1.66 -0.66
2000.648 15 GHz  4 -3.06 -0.81
2000.648 15 GHz  5 -2.79 -1.63
2000.648 15 GHz  6 -2.47 -0.18
2000.768 15 GHz  1 -0.85 -0.37
2000.768 15 GHz  2 -2.83 -1.16
2000.792 15 GHz  1 -1.05 -0.39
2000.792 15 GHz  2 -1.76 -0.26
2000.792 15 GHz  3 -3.08 -1.03
2001.493 15 GHz  1 -0.2  -0.14
2001.677 15 GHz  1 -0.42 -0.27
2001.677 15 GHz  2 -0.88 -0.43
2001.677 15 GHz  3 -2.72 -1.41
2001.805 15 GHz  1 -0.6  -0.35
2001.836 15 GHz  1 -0.54 -0.34
2002.016 15 GHz  1 -0.73 -0.39
2002.016 15 GHz  2 0.61  0.66
2002.016 15 GHz  3 -2.76 -1.5
2002.485 15 GHz  1 -1.0  -0.49
2002.485 15 GHz  2 -0.98 -0.98
2002.501 15 GHz  1 -1.01 -0.49
2002.501 15 GHz  2 -1.04 -1.02
2002.545 15 GHz  1 -1.03 -0.5
2002.545 15 GHz  2 -1.04 -1.02
2002.660 15 GHz  1 -1.08 -0.53
2002.660 15 GHz  2 -2.89 -1.42
2002.718 15 GHz  1 -1.1  -0.54
2002.770 15 GHz  1 -1.12 -0.55
2002.871 15 GHz  1 -1.17 -0.56
2003.033 15 GHz  1 -1.25 -0.57
2003.033 15 GHz  2 -0.51 -0.36
2003.353 15 GHz  1 -0.79 -0.51
2003.353 15 GHz  2 -1.44 -0.59
2003.353 15 GHz  3 -2.71 -1.44
2003.397 15 GHz  1 -0.84 -0.5
2003.397 15 GHz  2 -1.53 -0.56
2003.655 15 GHz  1 -1.02 -0.58
2003.655 15 GHz  2 -1.65 -0.6
2003.655 15 GHz  3 -2.68 -1.44
2004.249 15 GHz  1 -1.5  -0.73
2004.604 15 GHz  1 -0.68 -0.48
2004.604 15 GHz  2 -3.14 -1.28
2004.918 15 GHz  1 -0.91 -0.55
2004.918 15 GHz  2 -2.19 -0.8
2004.918 15 GHz  3 -3.33 -1.13
2005.121 15 GHz  1 -1.01 -0.62
2005.121 15 GHz  2 -1.69 -1.01
2005.121 15 GHz  3 -0.18 -0.8
2005.121 15 GHz  4 -1.35 -0.05
2005.121 15 GHz  5 -3.48 -1.04
2005.195 15 GHz  1 -1.06 -0.64
2005.195 15 GHz  2 -1.69 -0.84
2005.195 15 GHz  3 -3.08 -0.83
2005.364 15 GHz  1 -1.04 -0.66
2005.364 15 GHz  2 -1.6  -0.97
2005.364 15 GHz  3 -3.4  -0.49
2005.364 15 GHz  4 -2.77 -1.47
2005.378 15 GHz  1 -1.05 -0.6
2005.378 15 GHz  2 -1.66 -1.05
2005.378 15 GHz  3 -2.43 -0.75
2005.384 15 GHz  1 -1.07 -0.65
2005.384 15 GHz  2 -1.95 -0.91
2005.384 15 GHz  3 -3.52 -1.14
2005.419 15 GHz  1 -1.04 -0.6
2005.419 15 GHz  2 -1.62 -1.08
2005.419 15 GHz  3 -3.14 -1.62
2005.532 15 GHz  1 -1.17 -0.77
2005.532 15 GHz  2 -0.66 -0.58
2005.532 15 GHz  3 -1.7  -0.99
2005.532 15 GHz  4 -1.29 -0.03
2005.532 15 GHz  5 -2.35 -1.01
2005.532 15 GHz  6 -3.32 -1.12
2005.658 15 GHz  1 -0.68 -0.56
2005.658 15 GHz  2 -1.6  -0.94
2005.658 15 GHz  3 -1.24 -0.65
2005.658 15 GHz  4 -2.93 -1.2
2005.868 15 GHz  1 -0.87 -0.63
2005.868 15 GHz  2 -1.83 -0.94
2005.868 15 GHz  3 -2.51 -0.94
2005.868 15 GHz  4 -3.08 -1.08
2005.868 15 GHz  5 -3.91 -1.02
2006.321 15 GHz  1 -3.38 -1.26
2006.321 15 GHz  2 -2.77 -1.75
2006.359 15 GHz  1 -3.56 -1.38
2006.721 15 GHz  1 -3.15 -1.55
2006.721 15 GHz  2 -3.94 -1.17
2006.929 15 GHz  1 -0.45 -0.38
2006.929 15 GHz  2 -3.19 -1.61
2006.929 15 GHz  3 -3.28 -0.54
2006.929 15 GHz  4 -3.99 -1.08
2007.014 15 GHz  1 -0.47 -0.4
2007.014 15 GHz  2 -3.36 -1.29
2007.014 15 GHz  3 -3.13 -1.78
2007.014 15 GHz  4 -1.31 -0.49
2007.164 15 GHz  1 -0.59 -0.54
2007.164 15 GHz  2 -1.18 -0.58
2007.164 15 GHz  3 -3.26 -1.47
2007.293 15 GHz  1 -0.55 -0.47
2007.293 15 GHz  2 -1.11 -0.57
2007.293 15 GHz  3 -3.38 -1.4
2007.438 15 GHz  1 -0.83 -0.54
2007.438 15 GHz  2 -3.37 -1.45
2007.679 15 GHz  1 -0.84 -0.58
2007.679 15 GHz  2 -3.15 -1.68
2007.679 15 GHz  3 -3.52 -1.2
2008.030 15 GHz  1 -0.87 -0.55
2008.331 15 GHz  1 -0.75 -0.48
2008.331 15 GHz  2 -1.41 -0.91
2008.508 15 GHz  1 -0.71 -0.48
2008.508 15 GHz  2 -1.54 -0.9
2008.541 15 GHz  1 -0.71 -0.47
2008.541 15 GHz  2 -1.49 -1.0
2008.596 15 GHz  1 -0.71 -0.48
2008.596 15 GHz  2 -1.54 -1.01
2008.697 15 GHz  1 -0.68 -0.49
2008.697 15 GHz  2 -1.43 -0.95
2008.883 15 GHz  1 -0.68 -0.46
2008.883 15 GHz  2 -1.47 -0.85
2009.044 15 GHz  1 -0.7  -0.45
2009.096 15 GHz  1 -0.43 -0.51
2009.096 15 GHz  2 -0.53 -1.16
2009.096 15 GHz  3 -1.14 -0.89
2009.118 15 GHz  1 -0.48 -0.44
2009.227 15 GHz  1 -0.47 -0.51
2009.403 15 GHz  1 -0.52 -0.56
2009.403 15 GHz  2 -0.47 -0.02
2009.630 15 GHz  1 -0.62 -0.63
2009.814 15 GHz  1 -0.67 -0.67
2009.814 15 GHz  2 -0.4  -1.22
2010.392 15 GHz  1 -0.77 -0.85
2010.392 15 GHz  2 -0.33 -1.26
2010.518 15 GHz  1 -0.72 -0.97
2010.518 15 GHz  2 -1.27 -0.71
2010.655 15 GHz  1 -0.76 -0.9
2010.795 15 GHz  1 -0.82 -0.85
2011.156 15 GHz  1 -0.75 -0.85
2011.156 15 GHz  2 -1.33 -0.38
2011.649 15 GHz  1 -0.85 -0.92
2011.740 15 GHz  1 -0.91 -0.75
2011.740 15 GHz  2 -0.72 -1.43
2011.907 15 GHz  1 -0.53 -0.13
2011.992 15 GHz  1 -0.74 -0.27
2011.992 15 GHz  2 -0.95 -1.09
2012.393 15 GHz  1 -0.78 -0.23
2012.393 15 GHz  2 -1.03 -1.09
2012.393 15 GHz  3 -1.26 -0.41
2012.779 15 GHz  1 -1.11 -1.19
2012.861 15 GHz  1 -0.99 -1.23
2012.861 15 GHz  2 -1.45 -1.0
2012.874 15 GHz  1 -1.07 -1.16
2013.340 15 GHz  1 -0.8 -0.08
2013.340 15 GHz  2 -1.22 -1.23
2013.340 15 GHz  3 -2.27 -0.73
2014.027 15 GHz  1 -0.49 0.08
2014.027 15 GHz  2 -1.01 -0.03
2014.027 15 GHz  3 -1.45 -1.35
2014.027 15 GHz  4 -2.1  -0.21
2014.027 15 GHz  5 -3.08 -0.88
2014.027 15 GHz  6 -2.65 -0.24
2014.104 15 GHz  1 -0.97 -0.07
2014.104 15 GHz  2 -1.12 -1.13
2014.104 15 GHz  3 -1.75 -1.34
2014.104 15 GHz  4 -2.03 -0.66
2014.337 15 GHz  1 -0.48 0.21
2014.337 15 GHz  2 -1.15 -0.07
2014.337 15 GHz  3 -2.07 -0.21
2014.337 15 GHz  4 -2.31 -0.98
2014.337 15 GHz  5 -1.47 -1.5
2014.493 15 GHz  1 -0.57 0.02
2014.655 15 GHz  1 -0.81 -0.01
2014.655 15 GHz  2 -1.43 -0.01
2014.666 15 GHz  1 -0.58 0.11
2014.666 15 GHz  2 -1.3  -0.07
2014.666 15 GHz  3 -1.75 -1.07
2014.879 15 GHz  1 -0.77 -0.04
2014.953 15 GHz  1 -0.73 -0.06
2014.953 15 GHz  2 -1.17 0.06
2014.953 15 GHz  3 -1.7  -0.18
2015.137 15 GHz  1 -1.1  -0.07
2015.137 15 GHz  2 -1.36 -1.29
2015.137 15 GHz  3 -0.63 0.93
2015.460 15 GHz  1 -1.26 -0.02
2015.460 15 GHz  2 -0.76 -0.05
2015.460 15 GHz  3 -2.39 -1.64
2015.460 15 GHz  4 -3.29 -0.88
2015.548 15 GHz  1 -0.19 0.08
2015.548 15 GHz  2 -1.32 -0.07
2015.548 15 GHz  3 -2.23 -1.62
2015.548 15 GHz  4 -1.68 -0.81
2016.041 15 GHz  1 -0.39 0.16
2016.041 15 GHz  2 -0.8  0.07
2016.041 15 GHz  3 -1.38 0.01
2016.041 15 GHz  4 -2.1  -0.62
2016.041 15 GHz  5 -2.91 -1.82
2016.041 15 GHz  6 -3.4  -1.53
2016.041 15 GHz  7 -3.69 -0.85
2016.041 15 GHz  8 -1.56 -0.66
2016.041 15 GHz  9 -1.99 -1.89
2016.456 15 GHz  1 -0.55 0.25
2016.456 15 GHz  2 -1.26 0.01
2016.456 15 GHz  3 -3.07 -1.42
2016.456 15 GHz  4 -1.8  -1.07
2016.456 15 GHz  5 -2.68 -0.15
2016.735 15 GHz  1 -0.71 0.17
2016.735 15 GHz  2 -1.49 0.02
2016.735 15 GHz  3 -0.79 -0.47
2016.735 15 GHz  4 -3.01 -1.44
2016.735 15 GHz  5 -0.71 0.81
2016.735 15 GHz  6 -1.64 -0.79
2016.735 15 GHz  7 -3.42 -0.87
2016.735 15 GHz  8 -2.42 -0.84
2016.735 15 GHz  9 -3.45 -1.8
2016.863 15 GHz  1 -0.72 0.09
2016.863 15 GHz  2 -1.4  0.02
2016.863 15 GHz  3 -2.01 0.01
2016.863 15 GHz  4 -2.9  -1.64
2016.863 15 GHz  5 -3.41 -1.34
2016.863 15 GHz  6 -2.23 -0.98
2016.863 15 GHz  7 -4.43 -1.2
2016.863 15 GHz  8 -3.12 -0.54
2017.074 15 GHz  1 -1.08 0.08
2017.189 15 GHz  1 -0.74 -0.07
2017.189 15 GHz  2 -1.26 0.07
2017.304 15 GHz  1 -3.11 -1.75
2018.304 15 GHz  1 -0.57 -0.14
2018.304 15 GHz  2 -1.29 -0.09
2018.304 15 GHz  3 -3.01 -1.59
2018.411 15 GHz  1 -0.52 -0.13
2018.411 15 GHz  2 -0.88 -0.27
2018.515 15 GHz  1 -0.72 -0.23
2018.515 15 GHz  2 -1.46 -0.19
2018.515 15 GHz  3 -2.98 -1.49
2018.762 15 GHz  1 -0.84 -0.35
2018.762 15 GHz  2 -1.38 -0.29
2018.956 15 GHz  1 -0.68 -0.28
2018.956 15 GHz  2 -1.31 -0.19
2019.285 15 GHz  1 -0.91 -0.24
2019.490 15 GHz  1 -0.91 -0.35
2019.490 15 GHz  2 -1.45 -0.04
2019.619 15 GHz  1 -2.68 -1.64
2019.868 15 GHz  1 -0.35 0.17
2019.868 15 GHz  2 -0.75 0.01
2019.868 15 GHz  3 -1.2  -0.2
2019.953 15 GHz  1 -0.36 0.2
2019.953 15 GHz  2 -0.9  -0.22
2019.953 15 GHz  3 -1.5  -0.21
2019.953 15 GHz  4 -2.02 -0.52
2019.953 15 GHz  5 -1.69 -1.19
2020.008 15 GHz  1 -0.17 0.07
2020.008 15 GHz  2 -0.83 -0.23
2020.008 15 GHz  3 -1.29 -0.23
2020.158 15 GHz  1 -0.22 0.11
2020.232 15 GHz  1 -0.3  0.15
2020.232 15 GHz  2 -0.8  -0.3
2020.232 15 GHz  3 -1.19 -0.13
2020.331 15 GHz  1 -0.28 0.09
2020.331 15 GHz  2 -0.81 -0.33
2020.331 15 GHz  3 -1.4  -0.31
2020.388 15 GHz  1 -0.56 0.19
2020.388 15 GHz  2 -1.77 -1.11
2020.407 15 GHz  1 -0.55 0.22
2020.407 15 GHz  2 -1.04 -0.31
2020.451 15 GHz  1 -0.57 0.2
2007.447 43 GHz  1 -0.23 -0.14
2007.526 43 GHz  1 -0.25 -0.15
2007.595 43 GHz  1 -0.23 -0.14
2007.595 43 GHz  2 -0.37 -0.36
2007.660 43 GHz  1 -0.25 -0.18
2007.742 43 GHz  1 -0.27 -0.19
2007.833 43 GHz  1 -0.28 -0.21
2008.044 43 GHz  1 -0.32 -0.29
2008.511 43 GHz  1 -0.25 -0.30
2008.620 43 GHz  1 -0.25 -0.47
2008.691 43 GHz  1 -0.31 -0.43
2008.874 43 GHz  1 -0.33 -0.41
2008.970 43 GHz  1 -0.26 -0.11
2008.970 43 GHz  2 -0.36 -0.41
2009.063 43 GHz  1 -0.30 -0.51
2009.142 43 GHz  1 -0.35 -0.49
2009.247 43 GHz  1 -0.33 -0.47
2009.408 43 GHz  1 -0.28 -0.37
2009.468 43 GHz  1 -0.06 -0.02
2009.707 43 GHz  1 -0.08 -0.03
2009.784 43 GHz  1 -0.07 0.05
2009.814 43 GHz  1 -0.08 -0.02
2009.907 43 GHz  1 -0.08 -0.07
2010.025 43 GHz  1 -0.06 -0.04
2010.110 43 GHz  1 -0.09 -0.08
2010.110 43 GHz  2 -0.49 -0.12
2010.175 43 GHz  1 -0.09 -0.07
2010.378 43 GHz  1 -0.14 -0.06
2010.449 43 GHz  1 -0.10 -0.01
2010.636 43 GHz  1 -0.22 0.23
2010.712 43 GHz  1 -0.31 0.17
2010.712 43 GHz  2 -0.42 -0.38
2010.833 43 GHz  1 -0.14 0.10
2010.847 43 GHz  1 -0.15 0.15
2010.847 43 GHz  2 -0.38 0.16
2010.847 43 GHz  3 -0.37 -0.23
2010.863 43 GHz  1 -0.16 0.14
2010.863 43 GHz  2 -0.41 0.12
2010.923 43 GHz  1 -0.17 -0.15
2010.923 43 GHz  2 -0.42 -0.17
2011.003 43 GHz  1 -0.20 0.14
2011.093 43 GHz  1 -0.14 0.16
2011.093 43 GHz  2 -0.44 0.1
2011.301 43 GHz  1 -0.09 -0.02
2011.301 43 GHz  2 -0.45 -0.12
2011.444 43 GHz  1 -0.15 -0.14
2011.444 43 GHz  2 -0.53 -0.25
2011.551 43 GHz  1 -0.13 -0.1
2011.551 43 GHz  2 -0.52 -0.18
2011.641 43 GHz  1 -0.16 -0.17
2011.641 43 GHz  2 -0.56 -0.28
2011.641 43 GHz  3 -0.34 -0.5
2011.707 43 GHz  1 -0.17 0.17
2011.707 43 GHz  2 -0.59 0.03
2011.718 43 GHz  1 -0.18 0.2
2011.718 43 GHz  2 -0.66 -0.01
2011.729 43 GHz  1 -0.60 0.01
2011.742 43 GHz  1 -0.24 0.26
2011.742 43 GHz  2 -0.64 0.02
2011.789 43 GHz  1 -0.13 0.11
2011.789 43 GHz  2 -0.34 0.22
2011.789 43 GHz  3 -0.64 -0.02
2011.918 43 GHz  1 -0.16 0.15
2011.918 43 GHz  2 -0.41 0.14
2011.918 43 GHz  3 -0.73 -0.04
2012.071 43 GHz  1 -0.13 0.12
2012.071 43 GHz  2 -0.40 0.17
2012.071 43 GHz  3 0.09  -0.29
2012.175 43 GHz  1 -0.13 0.03
2012.175 43 GHz  2 -0.48 0.04
2012.251 43 GHz  1 -0.13 0.15
2012.251 43 GHz  2 -0.50 0.19
2012.399 43 GHz  1 -0.17 0.18
2012.399 43 GHz  2 -0.45 0.15
2012.399 43 GHz  3 -0.97 -0.18
2012.505 43 GHz  1 -0.17 0.19
2012.505 43 GHz  2 -0.45 0.24
2012.505 43 GHz  3 -0.75 0.18
2012.615 43 GHz  1 -0.16 0.14
2012.615 43 GHz  2 -0.46 0.2
2012.615 43 GHz  3 -0.73 0.15
2012.615 43 GHz  4 -0.90 -0.2
2012.822 43 GHz  1 -0.30 0.29
2012.822 43 GHz  2 -0.58 0.17
2012.822 43 GHz  3 -0.93 -0.09
2012.970 43 GHz  1 -0.40 0.31
2012.970 43 GHz  2 -0.83 -0.14
2012.970 43 GHz  3 -0.65 0.17
2013.038 43 GHz  1 -0.43 0.28
2013.153 43 GHz  1 -0.44 0.24
2013.153 43 GHz  2 -0.97 -0.12
2013.288 43 GHz  1 -0.45 0.14
2013.288 43 GHz  2 -0.88 -0.11
2013.408 43 GHz  1 -0.13 0.13
2013.408 43 GHz  2 -0.50 0.18
2013.493 43 GHz  1 -0.52 0.23
2013.570 43 GHz  1 -0.15 0.13
2013.570 43 GHz  2 -0.63 0.2
2013.570 43 GHz  3 -0.37 0.19
2013.649 43 GHz  1 -0.17 0.13
2013.649 43 GHz  2 -0.62 0.19
2013.879 43 GHz  1 -0.40 0.07
2013.956 43 GHz  1 -0.14 0.16
2013.956 43 GHz   2 -0.53 0.2
2013.956 43 GHz  3 -0.99 0.02
2014.049 43 GHz  1 -0.11 0.08
2014.148 43 GHz  1 -0.08 0.04
2014.148 43 GHz  2 -0.56 0.17
2014.148 43 GHz  3 -0.93 0.07
2014.334 43 GHz  1 -0.30 0.19
2014.466 43 GHz  1 -0.26 0.08
2014.570 43 GHz  1 -0.31 0.04
2014.570 43 GHz  2 -0.54 0.12
2014.726 43 GHz  1 -0.59 0.21
2014.726 43 GHz  2 -0.99 0.1
2014.871 43 GHz  1 -0.68 0.17
2014.926 43 GHz  1 -0.70 0.1
2014.992 43 GHz  1 -0.23 0.19
2015.121 43 GHz  1 -0.73 -0.06
2015.274 43 GHz  1 -0.21 0.28
2015.356 43 GHz  1 -0.13 0.02
2015.356 43 GHz  2 -0.72 0.08
2015.436 43 GHz  1 -0.20 0.19
2015.436 43 GHz  2 -0.38 -0.06
2015.436 43 GHz  3 -0.84 0.08
2015.499 43 GHz  1 -0.09 0.09
2015.499 43 GHz  2 -0.35 0.27
2015.499 43 GHz  3 -0.95 -0.1
2015.581 43 GHz  1 -0.38 0.27
2015.723 43 GHz  1 -0.14 0.23
2015.723 43 GHz  2 -0.42 0.25
2015.723 43 GHz  3 0.16 -0.15
2015.723 43 GHz  4 -0.46 0.57
2015.926 43 GHz  1 -0.09 0.05
2015.926 43 GHz  2 -0.48 0.23
2016.000 43 GHz  1 -0.15 0.14
2016.000 43 GHz  2 -0.61 0.28
2016.082 43 GHz  1 -0.18 0.1
2016.082 43 GHz  2 -0.48 0.26
2016.210 43 GHz  1 -0.45 0.27
2016.210 43 GHz  2 -0.72 0.05
2016.306 43 GHz  1 -0.46 0.26
2016.440 43 GHz  1 -0.52 0.29
2016.505 43 GHz  1 -0.58 0.28
2016.579 43 GHz  1 -0.62 0.25
2016.678 43 GHz  1 -0.26 -0.02
2016.678 43 GHz  2 -0.61 0.13
2016.762 43 GHz  1 -0.59 0.14
2016.809 43 GHz  1 -0.69 0.12
2016.975 43 GHz  1 -0.89 0.28
2017.211 43 GHz  1 -0.29 0.01
2017.288 43 GHz  1 -0.27 0.01
2017.362 43 GHz  1 -0.14 -0.15
2017.362 43 GHz  2 -0.41 -0.17
2017.362 43 GHz  3 -0.68 -0.14
2017.433 43 GHz  1 -0.17 -0.14
2017.433 43 GHz  2 -0.42 -0.12
2017.433 43 GHz  3 -0.69 -0.15
2017.501 43 GHz  1 -0.18 -0.16
2017.501 43 GHz  2 -0.45 -0.16
2017.501 43 GHz  3 -0.72 -0.19
2017.674 43 GHz  1 -0.17 0.09
2017.674 43 GHz  2 -0.45 0.09
2017.674 43 GHz  3 -0.70 0.05
2017.975 43 GHz  1 -0.56 -0.15
2018.129 43 GHz  1 -0.50 -0.12
2018.186 43 GHz  1 -0.32 -0.01
2018.455 43 GHz  1 -0.48 -0.04
2018.455 43 GHz  2 -0.69 -0.36
2018.649 43 GHz  1 -0.30 0.02
2018.649 43 GHz  2 -0.63 -0.2
2018.786 43 GHz  1 -0.18 -0.17
2018.786 43 GHz  2 -0.43 -0.15
2018.786 43 GHz  3 -0.65 -0.13
2018.786 43 GHz  4 -0.69 -0.39
2019.104 43 GHz  1 -0.21 -0.21
2019.104 43 GHz  2 -0.74 -0.16
2019.104 43 GHz  3 -0.48 -0.57
2019.244 43 GHz  1 -0.23 0.19
2019.244 43 GHz  2 -0.50 0.18
2019.359 43 GHz  1 -0.25 0.07
2019.460 43 GHz  1 -0.26 0.16
2019.496 43 GHz  1 -0.19 0.11
2019.496 43 GHz  2 -0.39 0.17
2019.797 43 GHz  1 -0.12 0.08
2019.797 43 GHz  2 -0.45 0.24
2019.797 43 GHz  3 -0.58 -0.02
2020.005 43 GHz  1 -0.38 0.26
2020.831 43 GHz  1 -0.08 -0.02

